Reducing non-negativity over general semialgebraic sets to non-negativity over simple sets

A non-negativity certificate (NNC) is a way to write a polynomial so that its non-negativity on a semialgebraic set becomes evident. Positivstellens\"atze (Ps\"atze) guarantee the existence of NNCs. Both, NNCs and Ps\"atze underlie powerful algorithmic techniques for optimization. This paper proposes a universal approach to derive new Ps\"atze for general semialgebraic sets from ones developed for simpler sets, such as a box, a simplex, or the non-negative orthant. We provide several results illustrating the approach. First, by considering Handelman's Positivstellensatz (Psatz) over a box, we construct non-SOS Schm\"{u}dgen-type Ps\"atze over any compact semialgebraic set. That is, a family of Ps\"atze that follow the structure of the fundamental Schm\"{u}dgen's Psatz, but where instead of SOS polynomials, any class of polynomials containing the non-negative constants can be used, such as SONC, DSOS/SDSOS, hyperbolic or sums of AM/GM polynomials. Secondly, by considering the simplex as the simple set, we derive a sparse Psatz over general compact sets, which does not require any structural assumptions of the set. Finally, by considering P\'olya's Psatz over the non-negative orthant, we derive a new non-SOS Psatz over unbounded sets which satisfy some generic conditions. All these results contribute to the literature regarding the use of non-SOS polynomials and sparse NNCs to derive Ps\"atze over compact and unbounded sets. Throughout the article, we illustrate our results with relevant examples and numerical experiments.

==> Plot_Example1.txt <==
h1b	h1t	h2b	h2t	h3b	h3t	h4b	h4t	h5b	h5t
-25.00	0.003	-25.00	0.002	-6.63	0.004	-13.68	0.002	-19.02	0.005
-6.01	0.199	-13.63	0.024	-2.04	0.272	-5.46	0.353	-8.02	0.043
-2.40	0.598	-11.13	1.926	-1.57	4.271	-3.31	68.189	-4.54	3.217
-1.57	3.722	-10.73	242.915	-1.57	4.271	-3.31	1800.00	-4.54	1800.00

==> Plot_Example2.txt <==
h1b	h1t	h2b	h2t	h3b	h3t	h4b	h4t	h5b	h5t
-10.00	0.004	-10.00	0.089	-7.76	0.013	-7.80	0.004	-8.60	0.072
-7.76	0.890	-9.57	1.048	-5.18	2.533	-5.22	21.730	-6.62	1.125
-5.18	67.232	-9.57	1800.000	-5.18	2.533	-5.22	1800.000	-5.89	1010.669
-5.18	1800.000	-9.57	1800.000	-5.18	2.533	-5.22	1800.000	-5.89	1800.000
